Renaissance canons with asymmetric schemes

By a "scheme" of a musical canon, we mean the time and pitch displacement of each entering voice. When the time displacements are unequal, achieving consonant sonorities is especially challenging. Using a first-species theoretical model, we quantify the flexibility of schemes that Renaissance composers used or could have used. We craft an algorithm to compute this flexibility value precisely (finding in the process that it is an algebraic integer). We find that Palestrina consistently selected some of the most flexible schemes, more so than his predecessors, but that he by no means exhausted all feasible schemes. To add support to the model, we present two new compositions within the limits of the style utilizing unexplored canonic schemes. In the Online Supplement (attached via Papers with Code), we provide MIDI realizations of the musical examples and Sage code used in the numerical computations.

==> flex.dat <==
x label flex

0  nhl 3.935
0  n   2   
0  nhl 3.562 
0  nhl 3

0  bhl 3.140
0  bhl 2   
0  b   2.732 
0  b   1

0  bhl 3   
0  b   1   
0  b   3.562 
0  b   2   
       
2  nhl 3.542 
2  n   3.169 
2  n   3.438 
2  nhl 2.754

2  b   2.896 
2  b   2.622 
2  bhl 2.992
2  b   2.206

2  b   1.618 
2  b   3.033 
2  b   2.247 
2  b   2.754

2  b   2.945 
2  b   2.481 
2  bhl 2.781
2  b   2.081

       
4  n   3.436 
4  n   3.003 
4  n   3.383 
4  n   3.235 

4  b   2.798 
4  b   2.300 
4  b   2.904 
4  b   2.592

4  b   2.666 
4  b   2.952 
4  b   2.346 
4  b   2.875

4  b   2.801 
4  b   2.639 
4  b   2.886 
4  b   2.413

       
6  n   3.390 
6  n   3.266 
6  n   3.358 
6  nhl 3.118

6  b   2.883 
6  b   2.583 
6  b   2.849 
6  b   2.747

6  b   2.634 
6  b   2.801 
6  b   2.399 
6  b   2.888

6  b   2.861 
6  b   2.709 
6  b   2.809 
6  b   2.565

       
7  n   3.398 
7  n   3.098 
7  n   3.260 
7  nhl 3.363

7  b   2.806 
7  b   2.676 
7  b   2.489 
7  b   2.873

7  b   2.595 
7  b   2.795 
7  b   2.902 
7  b   2.325

7  b   2.611 
7  b   2.755 
7  b   2.845 
7  b   2.876

       
9  n   3.367 
9  n   3.181 
9  n   3.345 
9  n   3.282 

9  b   2.718 
9  b   2.858 
9  b   2.581 
9  b   2.811

9  b   2.758 
9  b   2.844 
9  b   2.620 
9  b   2.873

9  b   2.848 
9  b   2.745 
9  b   2.813 
9  b   2.646

       
11  n   3.353 
11  nhl 3.292
11  n   3.337 
11  n   3.218

11  b   2.698 
11  b   2.853 
11  b   2.784 
11  b   2.836

11  b   2.614 
11  b   2.812 
11  b   2.731 
11  b   2.853

11  b   2.816 
11  b   2.767 
11  b   2.841 
11  b   2.695

       
12  n   3.356 
12  n   3.208 
12  n   3.290 
12  nhl 3.340

12  b   2.745 
12  b   2.643 
12  b   2.849 
12  b   2.814

12  b   2.578 
12  b   2.859 
12  b   2.810 
12  b   2.715

12  b   2.722 
12  b   2.791 
12  b   2.833 
12  b   2.847

       
13  n   3.359 
13  n   3.341 
13  n   3.203 
13  n   3.288

13  b   2.785 
13  b   2.852 
13  b   2.835 
13  b   2.702

13  b   2.555 
13  b   2.703 
13  b   2.863 
13  b   2.808

13  bhl 2.814
13  b   2.846 
13  b   2.753 
13  b   2.662

       
15  nhl 3.344 
15  n   3.298 
15  n   3.333 
15  n   3.242

15  b   2.685 
15  b   2.816 
15  b   2.763 
15  b   2.842

15  b   2.713 
15  b   2.849 
15  b   2.788 
15  b   2.834

15  b   2.818 
15  b   2.780 
15  b   2.836 
15  b   2.726

       
16  n   3.348 
16  n   3.335 
16  n   3.230 
16  n   3.295

16  b   2.687 
16  b   2.816 
16  b   2.842 
16  b   2.764

16  b   2.681 
16  b   2.837 
16  b   2.858 
16  b   2.777

16  b   2.816 
16  b   2.840 
16  b   2.771 
16  b   2.703

